A Practical Quantum Instruction Set Architecture

We introduce an abstract machine architecture for classical/quantum computations---including compilation---along with a quantum instruction language called Quil for explicitly writing these computations. With this formalism, we discuss concrete implementations of the machine and non-trivial algorithms targeting them. The introduction of this machine dovetails with ongoing development of quantum computing technology, and makes possible portable descriptions of recent classical/quantum algorithms.

==> changelog.txt <==
v1 arxiv to v2
- Fixed revbin impl
- Fixed some typos
- 
